Equilibrium Finding in Normal-Form Games Via Greedy Regret Minimization

We extend the classic regret minimization framework for approximating equilibria in normal-form games by greedily weighing iterates based on regrets observed at runtime. Theoretically, our method retains all previous convergence rate guarantees. Empirically, experiments on large randomly generated games and normal-form subgames of the AI benchmark Diplomacy show that greedy weights outperforms previous methods whenever sampling is used, sometimes by several orders of magnitude.

==> figs/DipFloor_Spring.csv <==
Iterations,Floor 0.1,Floor 0.2,Floor 0.25,Floor 0.5,Floor 1,Floor 2,,StdErr Floor 0.1,StdErr Floor 0.2,StdErr Floor 0.25,StdErr Floor 0.5,StdErr Floor 1,StdErr Floor 2
2,,,,,,,,,,,,,
4,,,,,,,,,,,,,
8,,,,,,,,,,,,,
16,0.0043735,0.00507126,0.00585903,0.0099747,0.017427,0.032282,,0.00036922,0.00042997,0.00049774,0.0007987,0.001469,0.001886
32,0.00297923,0.0027846,0.002886585,0.0046,0.0108668,0.017024,,0.00013433,0.0001354,0.0001476,0.000342323,0.001051,0.001437
64,0.00213297,0.00170596,0.001615668,0.0027865,0.00571192,0.009247,,0.000112222,0.000081556,0.000084779,0.00024485,0.0004398,0.0007888
128,0.00159207,0.0010221,0.00086771,0.0012156,0.0035071,0.005172,,0.000085053,0.000049872,0.0000600533,0.000087022,0.0002449,0.0003603
256,0.00125257,0.00067381,0.00060267,0.00079016,0.00138452,3.16E-03,,0.0000785485,0.000063727,0.000073456,0.0000867223,0.0001367,0.00028066
512,0.0009923426,0.0005764,0.000459465,0.0004845,0.00087196,1.74E-03,,0.0000612944,0.00006380055,0.000069182,0.0000680889,0.00010185,0.0001649
1024,0.000833432,0.0004435887,0.0003851235,0.00031024,0.000467,8.25E-04,,0.00006935418,0.00006088865,0.000062431,0.0000474073,0.000067077,0.0001075
